Approximating CNNs with Bag-of-local-Features models works surprisingly well on ImageNet

Deep Neural Networks (DNNs) excel on many complex perceptual tasks but it has proven notoriously difficult to understand how they reach their decisions. We here introduce a high-performance DNN architecture on ImageNet whose decisions are considerably easier to explain. Our model, a simple variant of the ResNet-50 architecture called BagNet, classifies an image based on the occurrences of small local image features without taking into account their spatial ordering. This strategy is closely related to the bag-of-feature (BoF) models popular before the onset of deep learning and reaches a surprisingly high accuracy on ImageNet (87.6% top-5 for 33 x 33 px features and Alexnet performance for 17 x 17 px features). The constraint on local features makes it straight-forward to analyse how exactly each part of the image influences the classification. Furthermore, the BagNets behave similar to state-of-the art deep neural networks such as VGG-16, ResNet-152 or DenseNet-169 in terms of feature sensitivity, error distribution and interactions between image parts. This suggests that the improvements of DNNs over previous bag-of-feature classifiers in the last few years is mostly achieved by better fine-tuning rather than by qualitatively different decision strategies.

==> data/heatmap_evaluation.json <==
{"vgg16_saliency_8_avg": 0.3692853114801146, "vgg16_saliency_8_sem": 0.0016533954510558114, "vgg16_grad*input_8_avg": 0.32650674291027, "vgg16_grad*input_8_sem": 0.0016221264417776093, "vgg16_intgrad_8_avg": 0.2504313119166211, "vgg16_intgrad_8_sem": 0.0014805602900741332, "vgg16_elrp_8_avg": 0.326216923050472, "vgg16_elrp_8_sem": 0.0016214463043776012, "vgg16_deeplift_8_avg": 0.16213868190628017, "vgg16_deeplift_8_sem": 0.0012350775264925444, "vgg16_resnet50_r8_8_avg": 0.1580290262524006, "vgg16_resnet50_r8_8_sem": 0.0012632446757273412, "vgg16_resnet50_r16_8_avg": 0.1511680730452471, "vgg16_resnet50_r16_8_sem": 0.0012305514077401434, "vgg16_resnet50_r32_8_avg": 0.19311218812949227, "vgg16_resnet50_r32_8_sem": 0.0013486338626699434, "resnet50_saliency_8_avg": 0.5276841754394072, "resnet50_saliency_8_sem": 0.0017564404504882374, "resnet50_grad*input_8_avg": 0.547624773021794, "resnet50_grad*input_8_sem": 0.001720489787058611, "resnet50_intgrad_8_avg": 0.49154582611349923, "resnet50_intgrad_8_sem": 0.0017194190909506169, "resnet50_elrp_8_avg": 0.5452328359427566, "resnet50_elrp_8_sem": 0.0017228636998604632, "resnet50_deeplift_8_avg": 0.3794903110571437, "resnet50_deeplift_8_sem": 0.0017097872303966817, "resnet50_resnet50_r8_8_avg": 0.28146607615474545, "resnet50_resnet50_r8_8_sem": 0.0015989431627143596, "resnet50_resnet50_r16_8_avg": 0.2626316465752601, "resnet50_resnet50_r16_8_sem": 0.00155686345920984, "resnet50_resnet50_r32_8_avg": 0.2909569586144022, "resnet50_resnet50_r32_8_sem": 0.0015992254059771882, "resnet152_saliency_8_avg": 0.601855487553099, "resnet152_saliency_8_sem": 0.00174164600729992, "resnet152_grad*input_8_avg": 0.6167722343594234, "resnet152_grad*input_8_sem": 0.0017015894306865083, "resnet152_intgrad_8_avg": 0.5796165670836613, "resnet152_intgrad_8_sem": 0.002214708935386468, "resnet152_elrp_8_avg": 0.6136774882025945, "resnet152_elrp_8_sem": 0.0017052305461522114, "resnet152_deeplift_8_avg": 0.47862773037648587, "resnet152_deeplift_8_sem": 0.0017907723465279018, "resnet152_resnet50_r8_8_avg": 0.3935554517026722, "resnet152_resnet50_r8_8_sem": 0.0017665919630473713, "resnet152_resnet50_r16_8_avg": 0.37123703889598547, "resnet152_resnet50_r16_8_sem": 0.001747577065354979, "resnet152_resnet50_r32_8_avg": 0.3929462354927476, "resnet152_resnet50_r32_8_sem": 0.001762153342692064, "densenet169_saliency_8_avg": 0.5894094003269743, "densenet169_saliency_8_sem": 0.0017230180128988458, "densenet169_grad*input_8_avg": 0.5740777321315639, "densenet169_grad*input_8_sem": 0.001717592695472059, "densenet169_intgrad_8_avg": 0.5146050521838201, "densenet169_intgrad_8_sem": 0.0019414952534588439, "densenet169_elrp_8_avg": 0.5712331394774521, "densenet169_elrp_8_sem": 0.0017203660235805027, "densenet169_deeplift_8_avg": 0.42268641582514865, "densenet169_deeplift_8_sem": 0.0017541016447873996, "densenet169_resnet50_r8_8_avg": 0.3392911520464676, "densenet169_resnet50_r8_8_sem": 0.001698510538623778, "densenet169_resnet50_r16_8_avg": 0.326021021769284, "densenet169_resnet50_r16_8_sem": 0.0016811886168821568, "densenet169_resnet50_r32_8_avg": 0.3589140836290777, "densenet169_resnet50_r32_8_sem": 0.0017175166265070245}

==> data/texturised.json <==
{"clean_top5": 0.9005059021922428, "textu_top5": 0.7942664418212478}

==> data/transfer_evaluation.json <==
{"vgg16_vgg16_avg": 0.5815022587776184, "vgg16_resnet50_avg": 18.080841064453125, "vgg16_resnet152_avg": 19.13261318206787, "vgg16_densenet169_avg": 17.275802612304688, "vgg16_resnet50_r32_avg": 20.14883518218994, "vgg16_resnet50_r16_avg": 18.348896026611328, "vgg16_resnet50_r8_avg": 22.90389633178711, "resnet50_vgg16_avg": 26.98975944519043, "resnet50_resnet50_avg": 1.4648876786231995, "resnet50_resnet152_avg": 21.11833381652832, "resnet50_densenet169_avg": 21.335561752319336, "resnet50_resnet50_r32_avg": 32.14996910095215, "resnet50_resnet50_r16_avg": 32.920841217041016, "resnet50_resnet50_r8_avg": 39.413902282714844, "resnet152_vgg16_avg": 36.52094078063965, "resnet152_resnet50_avg": 23.306249618530273, "resnet152_resnet152_avg": 2.225593686103821, "resnet152_densenet169_avg": 29.4328556060791, "resnet152_resnet50_r32_avg": 46.97551727294922, "resnet152_resnet50_r16_avg": 46.62208938598633, "resnet152_resnet50_r8_avg": 49.125389099121094, "densenet169_vgg16_avg": 29.01919937133789, "densenet169_resnet50_avg": 28.60301971435547, "densenet169_resnet152_avg": 25.918864250183105, "densenet169_densenet169_avg": 1.1054767966270447, "densenet169_resnet50_r32_avg": 39.850772857666016, "densenet169_resnet50_r16_avg": 41.081111907958984, "densenet169_resnet50_r8_avg": 45.79970932006836, "resnet50_r32_vgg16_avg": 11.085196495056152, "resnet50_r32_resnet50_avg": 13.514063835144043, "resnet50_r32_resnet152_avg": 15.4586763381958, "resnet50_r32_densenet169_avg": 14.311933517456055, "resnet50_r32_resnet50_r32_avg": 0.36736953258514404, "resnet50_r32_resnet50_r16_avg": 5.01200532913208, "resnet50_r32_resnet50_r8_avg": 6.55014181137085, "resnet50_r16_vgg16_avg": 7.648534297943115, "resnet50_r16_resnet50_avg": 9.275788307189941, "resnet50_r16_resnet152_avg": 11.16341495513916, "resnet50_r16_densenet169_avg": 10.199541568756104, "resnet50_r16_resnet50_r32_avg": 2.8365297317504883, "resnet50_r16_resnet50_r16_avg": 0.15518994629383087, "resnet50_r16_resnet50_r8_avg": 2.850293755531311, "resnet50_r8_vgg16_avg": 4.422958850860596, "resnet50_r8_resnet50_avg": 4.230371952056885, "resnet50_r8_resnet152_avg": 4.786318302154541, "resnet50_r8_densenet169_avg": 4.653440952301025, "resnet50_r8_resnet50_r32_avg": 2.2447458505630493, "resnet50_r8_resnet50_r16_avg": 1.0178819000720978, "resnet50_r8_resnet50_r8_avg": 0.057970453053712845}
